Toucan: Token-Aware Character Level Language Modeling

Character-level language models obviate the need for separately trained tokenizers, but efficiency suffers from longer sequence lengths. Learning to combine character representations into tokens has made training these models more efficient, but they still require decoding characters individually. We propose Toucan, an augmentation to character-level models to make them "token-aware". Comparing our method to prior work, we demonstrate significant speed-ups in character generation without a loss in language modeling performance. We then explore differences between our learned dynamic tokenization of character sequences with popular fixed vocabulary solutions such as Byte-Pair Encoding and WordPiece, finding our approach leads to a greater amount of longer sequences tokenized as single items. Our project and code are available at https://nlp.jhu.edu/nuggets/.

==> data/baseline_speed.csv <==
1, 0.09141016006469727
100, 8.16287350654602
250, 22.07639741897583
500, 76.90481805801392
1000, 211.11527729034424


==> data/bpe_lengths.csv <==
1,572798
2,2194727
3,3116750
4,2493614
5,1839928
6,1308916
7,1264420
8,952816
9,680204
10,457055
11,249131
12,142262
13,76959
14,33271
15,11146
16,3475
17,1753
18,774
19,185
20,193
21,18
22,56
23,14
24,22
25,9
26,4
27,6
28,14
29,18
30,1
31,2
32,1
33,2
34,4
36,2
45,4
58,2


==> data/bpe_lengths_1011543.csv <==
1,567827
2,2171269
3,3064976
4,2451134
5,1817119
6,1303134
7,1269735
8,963324
9,690476
10,465871
11,255412
12,146504
13,79599
14,34943
15,12143
16,4136
17,2115
18,994
19,337
20,288
21,74
22,102
23,47
24,45
25,27
26,14
27,15
28,21
29,28
30,2
31,7
32,3
33,5
34,6
36,3
38,2
45,5
47,1
51,1
58,2
59,1
65,1
100,1


==> data/eot5_speed.csv <==
1, 0.03951668739318848
100, 2.3709590435028076
250, 6.744459629058838
500, 18.689677715301514
1000, 76.40312337875366


==> data/model10_lengths.csv <==
1,118
2,9774
3,129897
4,415083
5,1142799
6,1011584
7,917939
8,1079647
9,1037808
10,881335
11,715311
12,587246
13,477948
14,352024
15,270030
16,173926
17,127441
18,113767
19,93095
20,56654
21,36029
22,30613
23,19265
24,10396
25,7623
26,6498
27,5385
28,2729
29,1979
30,1318
31,842
32,673
33,508
34,369
35,261
36,196
37,158
38,114
39,100
40,80
41,65
42,41
43,34
44,42
45,27
46,25
47,6
48,7
49,2
50,3
51,4
52,3
53,1
54,3
55,3
57,2
58,1
59,3
61,2
63,1
64,1
66,1
71,1
73,1
104,1


==> data/model20_lengths.csv <==
1,165925
2,159957
3,152081
4,145470
5,138789
6,132804
7,127573
8,122071
9,116917
10,111342
11,107321
12,102608
13,98021
14,94414
15,89777
16,85945
17,82421
18,78721
19,75397
20,71994
21,69155
22,66114
23,63020
24,60385
25,58461
26,55577
27,52907
28,51172
29,48837
30,46533
31,44307
32,42545
33,40838
34,39107
35,37584
36,36220
37,34279
38,32697
39,31133
40,30069
41,28713
42,27476
43,26146
44,25239
45,23881
46,23259
47,21727
48,21233
49,20240
50,19455
51,18488
52,17657
53,16926
54,15987
55,15389
56,15026
57,14311
58,13623
59,12922
60,12304
61,11893
62,11546
63,10927
64,10279
65,9723
66,9550
67,9089
68,8682
69,8331
70,7893
71,7546
72,7298
73,7131
74,6722
75,6451
76,6164
77,5872
78,5759
79,5388
80,5268
81,5002
82,4738
83,4379
84,4375
85,4206
86,3961
87,3851
88,3636
89,3475
90,3310
91,3190
92,3075
93,2875
94,2794
95,2691
96,2600
97,2411
98,2374
99,2188
100,2166
101,2066
102,1993
103,1905
104,1782
105,1740
106,1639
107,1552
108,1501
109,1403
110,1433
111,1266
112,1302
113,1194
114,1177
115,1142
116,1106
117,976
118,967
119,945
120,871
121,848
122,785
123,784
124,733
125,740
126,664
127,711
128,657
129,595
130,593
131,579
132,530
133,475
134,494
135,446
136,455
137,417
138,404
139,386
140,361
141,338
142,320
143,316
144,299
145,301
146,293
147,269
148,296
149,217
150,208
151,219
152,216
153,202
154,211
155,206
156,180
157,173
158,170
159,152
160,147
161,182
162,137
163,129
164,126
165,109
166,111
167,121
168,130
169,100
170,94
171,86
172,97
173,99
174,77
175,102
176,83
177,85
178,77
179,63
180,67
181,61
182,53
183,54
184,67
185,66
186,54
187,61
188,48
189,41
190,36
191,40
192,27
193,29
194,30
195,34
196,23
197,14
198,32
199,23
200,30
201,27
202,27
203,26
204,23
205,13
206,18
207,21
208,18
209,24
210,13
211,16
212,17
213,20
214,19
215,19
216,14
217,16
218,14
219,16
220,6
221,11
222,11
223,10
224,10
225,11
226,2
227,11
228,11
229,3
230,8
231,8
232,9
233,4
234,2
235,10
236,4
237,9
238,7
240,7
241,3
242,5
243,4
244,3
245,2
246,3
247,3
249,3
250,8
251,1
252,3
253,6
254,1
255,2
257,1
259,1
260,1
262,2
264,2
265,2
266,4
268,1
269,3
270,1
271,2
273,1
274,2
275,1
276,2
277,2
278,2
280,1
281,2
283,1
284,1
287,1
290,1
292,1
293,1
296,1
297,1
299,1
301,2
303,1
304,1
311,1
313,2
314,1
320,1
322,1
323,1
324,1
330,1
335,1
338,1


==> data/model_lengths.csv <==
0,1
1,182591
2,1119201
3,3570915
4,4286910
5,3295896
6,2157850
7,1377937
8,1015774
9,617247
10,325758
11,183994
12,81245
13,34357
14,11747
15,4269
16,1069
17,366
18,234
19,97
20,53
21,66
22,20
23,11
24,11
25,7
26,5
27,3
30,1
33,1
34,1
39,1
47,2
78,1


==> data/wp_lengths.csv <==
1,567827
2,2174531
3,3107642
4,2505639
5,1858404
6,1323268
7,1270934
8,955651
9,682003
10,457541
11,249291
12,142278
13,76880
14,33231
15,11105
16,3458
17,1738
18,755
19,181
20,192
21,18
22,53
23,15
24,22
25,10
26,3
27,6
28,13
29,18
31,3
33,2
34,4
36,3
45,4
58,2


==> data/wp_lengths_1011543.csv <==
1,567827
2,2171269
3,3064976
4,2451134
5,1817119
6,1303134
7,1269735
8,963324
9,690476
10,465871
11,255412
12,146504
13,79599
14,34943
15,12143
16,4136
17,2115
18,994
19,337
20,288
21,74
22,102
23,47
24,45
25,27
26,14
27,15
28,21
29,28
30,2
31,7
32,3
33,5
34,6
36,3
38,2
45,5
47,1
51,1
58,2
59,1
65,1
100,1

